Fast and Accurate Sparse Coding of Visual Stimuli with a Simple, Ultra-Low-Energy Spiking Architecture

Memristive crossbars have become a popular means for realizing unsupervised and supervised learning techniques. In previous neuromorphic architectures with leaky integrate-and-fire neurons, the crossbar itself has been separated from the neuron capacitors to preserve mathematical rigor. In this work, we sought to simplify the design, creating a fast circuit that consumed significantly lower power at a minimal cost of accuracy. We also showed that connecting the neurons directly to the crossbar resulted in a more efficient sparse coding architecture, and alleviated the need to pre-normalize receptive fields. This work provides derivations for the design of such a network, named the Simple Spiking Locally Competitive Algorithm, or SSLCA, as well as CMOS designs and results on the CIFAR and MNIST datasets. Compared to a non-spiking model which scored 33% on CIFAR-10 with a single-layer classifier, this hardware scored 32% accuracy. When used with a state-of-the-art deep learning classifier, the non-spiking model achieved 82% and our simplified, spiking model achieved 80%, while compressing the input data by 92%. Compared to a previously proposed spiking model, our proposed hardware consumed 99% less energy to do the same work at 21x the throughput. Accuracy held out with online learning to a write variance of 3%, suitable for the often-reported 4-bit resolution required for neuromorphic algorithms; with offline learning to a write variance of 27%; and with read variance to 40%. The proposed architecture's excellent accuracy, throughput, and significantly lower energy usage demonstrate the utility of our innovations.

==> build/figs/sslcaInhib.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sslcaInhib.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{414.56616211bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.0725629)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.00129223,1.04117185){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\bf Row Header\end{tabular}}}}%
    \put(0.00402711,0.50129258){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\bf Column Header\end{tabular}}}}%
    \put(0.86589013,0.8619559){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}cbIn\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{build/figs/sslcaInhib.pdf}}%
    \put(0.82031762,0.91623302){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}!trainHigh\end{tabular}}}}%
    \put(0.8218847,0.80693848){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}trainLow\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{build/figs/sslcaInhib.pdf}}%
    \put(0.58874141,0.7996543){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}!trainAny\end{tabular}}}}%
    \put(0.63949571,0.97194827){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Training Subsection\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{build/figs/sslcaInhib.pdf}}%
    \put(0.36520906,0.79095144){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}!firingAny\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{build/figs/sslcaInhib.pdf}}%
    \put(0.04169987,0.89588042){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}spikeIn\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{build/figs/sslcaInhib.pdf}}%
    \put(0.09675967,0.97194827){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Inhibition Subsection\end{tabular}}}}%
    \put(0.14801394,0.46320565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}cbOut\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{build/figs/sslcaInhib.pdf}}%
    \put(0.04341889,0.4278801){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}!trainLow\end{tabular}}}}%
    \put(0.20678385,0.42702325){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}trainHigh\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{build/figs/sslcaInhib.pdf}}%
    \put(0.05898015,0.33548805){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}!firingSelf\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{build/figs/sslcaInhib.pdf}}%
    \put(0.2243309,0.24696809){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}!firingAny \& !trainingAny\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{build/figs/sslcaInhib.pdf}}%
    \put(0.28048783,0.13966818){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}firingAny\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{build/figs/sslcaInhib.pdf}}%
    \put(0.38895553,0.06519922){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$V_{fire}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{build/figs/sslcaInhib.pdf}}%
    \put(0.80594536,0.19183763){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}firingSelf\end{tabular}}}}%
    \put(0.5786954,0.28327814){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$t_{outSpike} \approx f(RC)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{build/figs/sslcaInhib.pdf}}%
    \put(0.16252182,0.76731804){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}CBLOW\end{tabular}}}}%
    \put(0.15386137,0.71537686){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}CHARGE\end{tabular}}}}%
    \put(0.05679783,0.76731804){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}SPIKE\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{build/figs/sslcaInhib.pdf}}%
    \put(0.45015556,0.57366401){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}SPIKE\end{tabular}}}}%
    \put(0.81809906,0.57366401){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}CBLOW\end{tabular}}}}%
    \put(0.80556287,0.37096481){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}CHARGE\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{build/figs/sslcaInhib.pdf}}%
    \put(0.4938686,0.60854213){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\bf Inhibition Logic Module\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{build/figs/sslcaInhib.pdf}}%
    \put(0.42032893,0.40953891){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}!firingAny\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{build/figs/sslcaInhib.pdf}}%
  \end{picture}%
\endgroup%


==> build/figs/sslcaOverview.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sslcaOverview.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{433.38816833bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54794054)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{build/figs/sslcaOverview.pdf}}%
    \put(0.14770396,0.33476757){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Row Header\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{build/figs/sslcaOverview.pdf}}%
    \put(0.85243586,0.07728041){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Spikes\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{build/figs/sslcaOverview.pdf}}%
    \put(-0.00025808,0.52821835){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Input spikes\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{build/figs/sslcaOverview.pdf}}%
    \put(0.23695091,0.08482664){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Is any neuron\end{tabular}}}}%
    \put(0.23695091,0.05775574){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}firing?\end{tabular}}}}%
    \put(0.14770396,0.40398958){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Row Header\end{tabular}}}}%
    \put(0.14770396,0.47321159){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Row Header\end{tabular}}}}%
    \put(0.85243586,0.10496922){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Output\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{build/figs/sslcaOverview.pdf}}%
    \put(0.45039098,0.22649421){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Column Header\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{build/figs/sslcaOverview.pdf}}%
    \put(0.62628907,0.22649421){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Column Header\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{build/figs/sslcaOverview.pdf}}%
    \put(0.8028052,0.22649421){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Column Header\end{tabular}}}}}%
  \end{picture}%
\endgroup%

